Embedded Model Predictive Control Using Robust Penalty Method

Model predictive control (MPC) has become a hot cake technology for various applications due to its ability to handle multi-input multi-output systems with physical constraints. The optimization solvers require considerable time, limiting their embedded implementation for real-time control. To overcome the bottleneck of traditional quadratic programming (QP) solvers, this paper proposes a robust penalty method (RPM) to solve an optimization problem in a linear MPC. The main idea of RPM is to solve an unconstrained QP problem using Broyden Fletcher Goldfarb Shannon (BFGS) algorithm. The beauty of this method is that it can find optimal solutions even if initial conditions are in an infeasible region, which makes it robust. Moreover, the RPM is computationally inexpensive as compared to the traditional QP solvers. The proposed RPM is implemented on resource-limited embedded hardware (STM32 microcontroller), and its performance is validated with a case study of a citation aircraft control problem. We show the hardware-in-the-loop co-simulation results of the proposed RPM and compared them with the active set method (ASM) and interior point method (IPM) QP solvers. The performance of MPC with the aforementioned solvers is compared by considering the optimality, time complexity, and ease of hardware implementation. Presented results show that the proposed RPM gives the same optimality as ASM and IPM, and outperforms them in terms of speed.

==> Embedded Model Predictive Control Using RPM /Digrams/design_flow_revised.tikz <==
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfsetlayers{background,main,foreground}
%Define block styles
\tikzstyle{block} = [rectangle, draw, fill=blue!20,  text centered, rounded corners, minimum height=4em,minimum width=8em,text width=5em]
\tikzstyle{bck} = [rectangle, draw, fill=blue!20,  text centered, rounded corners, minimum height=2.5em,minimum width=8em]
\tikzstyle{dia} = [diamond, draw, fill=blue!20,  text centered, rounded corners, minimum height=2.5em,minimum width=4em]
\tikzstyle{line} = [draw, -latex']
\begin{tikzpicture}[node distance = 2.0cm, auto,scale=0.6, every node/.style={transform shape}]
% Place nodes
\node [block,align=center] (model) {System Modeling};	
\node [block, below of=model,align=center] (mpc) {MPC Problem};	
\node [block, below of=mpc,align=center] (code) {QP Solver};
\node [block, below of=code,align=center] (SIL){SIL Testing/Verification};
\node [block, below of=SIL,align=center,node distance = 3.0cm] (hw) {HIL {Co-simulation}};
\node [block, below of=hw,align=center] (closed) {Closed-loop Test};
\node [dia, right of=code,align=center,node distance = 3cm] (select) {Select};
%\node [bck, right of=select,align=center,node distance = 3cm] (mex) {Embedded Coder};
\node [bck, right of=select,align=center,node distance = 3cm] (mex) {Interior Point  \\ Method (IPM)};	
\node [bck, below of=mex,align=center,node distance = 2.0cm] (epm) {Robust \\ Penalty Method};		
\node [bck, above of=mex,align=center, node distance = 2.0cm] (quad) {Active Set Method};
% Draw edges
\draw [-triangle 45] (model) -- (mpc);
\draw [-triangle 45] (mpc) -- (code);
\draw [-triangle 45] (code) -- (SIL);
\draw [-triangle 45] (SIL) -- (hw);	
\draw [-triangle 45] (hw) -- (closed);
\draw [-triangle 45] (select.west)++(0.1,0) -- (code);
\draw [-triangle 45] (mex) -- ++(-2.3,0);      %(select);
%\draw [-triangle 45] (asm) -- (mex);
\draw [-triangle 45] (epm) -| (select.south)++(0,0.1);
\draw [-triangle 45 reversed] (quad) -| (select.north)++(0,0.25);	
\begin{pgfonlayer}{background}
\path (model.west |- model.north)+(-0.5,0.5) node (a) {};
\path (SIL.east |- SIL.south)+(0.5,-0.5) node (b) {};
\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b);    
\node [above of=model, node distance=0.9cm,yshift=0cm,align=center] (d2) {\small MATLAB};         
\end{pgfonlayer} 

\begin{pgfonlayer}{background}
\path (hw.west |- hw.north)+(-0.5,0.5) node (a) {};
\path (closed.east |- closed.south)+(0.5,-0.5) node (b) {};
\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b);    
\node [below of=closed, node distance=1cm,yshift=-0cm,align=center] (d2) {\small Simulink};         
\end{pgfonlayer} 

\begin{pgfonlayer}{background}
\path (quad.west |- quad.north)+(-0.5,0.5) node (a) {};
\path (epm.east |- epm.south)+(0.5,-0.8) node (b) {};
\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b);    
\node [below of=epm, node distance=1cm,yshift=-0cm,align=center] (d2) {\small \cpp Program};         
\end{pgfonlayer} 

%\begin{pgfonlayer}{background}
%\path (quad.west |- quad.north)+(-0.5,0.5) node (a) {};
%\path (quad.east |- quad.south)+(0.5,-0.5) node (b) {};
%\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b);    
%\node [below of=quad, node distance=0.7cm,yshift=-0cm,align=center] (d2) {\small \cpp Code};         
%\end{pgfonlayer} 

%\begin{pgfonlayer}{background}
%\path (mex.west |- mex.north)+(-0.5,0.5) node (a) {};
%\path (mex.east |- mex.south)+(0.5,-0.5) node (b) {};
%\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b);    
%\node [below of=mex, node distance=0.7cm,yshift=-0cm,align=center] (d2) {\small \cpp Code};         
%\end{pgfonlayer}
\end{tikzpicture}

==> Embedded Model Predictive Control Using RPM /Digrams/flowchart_penalty.tikz <==
\centering
\vspace*{-4mm}
\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfsetlayers{background,main,foreground}
%Define block styles
\tikzstyle{block} = [rectangle, draw, fill=blue!20, text centered, rounded corners, minimum height=4em,minimum width=8em,text width=5em]
\tikzstyle{bck} = [rectangle, draw, fill=blue!20, text centered, rounded corners, minimum height=4em,minimum width=8em,text width=6em]
\tikzstyle{bck1} = [rectangle, draw, fill=blue!20, text centered, rounded corners, minimum height=4em,minimum width=5em,text width=4em]
\tikzstyle{dia} = [diamond, draw, fill=blue!20, text centered, rounded corners, minimum height=2em,minimum width=4.5em,text width=4em]
\tikzstyle{diamon} = [diamond, draw, fill=blue!20, text centered, rounded corners, minimum height=3em,minimum width=6em,text width=5em]
\tikzstyle{ov} = [ellipse, draw, fill=blue!20, text centered, rounded corners, minimum height=4em,minimum width=7em,text width=4em]	
\tikzstyle{line} = [draw, -latex']
\begin{tikzpicture}[node distance = 3cm, auto,scale=0.5, every node/.style={transform shape}]
% Place nodes
\node [ov,align=center,node distance = 1cm] (start) {Start};
%\node [bck,below of=start, align=center] (guess) {Initial Guess/Previous Point};
\node [bck,below of=start, align=center] (solve) {BFGS Solve};
\node [diamon, below of=solve,align=center] (FR) {Infeasible Region};
\node [bck, below of=FR,align=center] (BFGS2) {Solve QP (update by BFGS)};	
\node [bck, right of=FR,align=center,node distance = 5cm] (pen) {Add / Increment Penalty};
%\node [bck1, right of=pen,align=center,node distance = 3.5cm] (BFGSf) {Solve QP (update by BFGS)};
\node [diamon, below of=BFGS2,align=center] (IFR) {Check Optimality};
\node [diamon, right of=IFR,align=center,node distance = 5.0cm] (ST) {Satisfy convergence Tolerence};
\node [ov,below of=IFR, align=center] (stop) {Stop};
% Draw edges
\draw [-triangle 45] (start) -- (solve);
%\draw [-triangle 45]
\draw [-triangle 45] (solve) -- ++(0,-1.7);  % (FR);
\draw [-triangle 45] (FR.south)++(0,0.15) -- node{No}(BFGS2);
\draw [-triangle 45] (BFGS2) --  ++(0,-1.7);  %(IFR);
\draw [-triangle 45] (IFR.center)++(0,-1.35) --node{Yes} (stop);	
\draw [-triangle 45] (FR.center)++(1.35,0) -- node{\hspace{-3mm}Yes}(pen);
%\draw [-triangle 45] (pen) -- (BFGSf);
\draw [-triangle 45] (IFR.center)++(1.35,0) --node{No}++(2.1,0);    %(ST);
\draw [-triangle 45] (pen) |- (solve);
%\draw[-triangle 45] (IFR) |- node{No}(BFGS2);
\draw [-triangle 45] (ST) |-node{\hspace{6mm}No} (BFGS2);
\draw [-triangle 45] (ST.south)++(0,0.15) |-node{Yes} (stop);	
\begin{pgfonlayer}{background}
\path (start.west |- start.north)+(-0.7,0.24) node (a) {};
\path (FR.east |- FR.south)+(6.0,-0.24) node (b) {};
\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b); 
\node [right of=start, node distance=4.1cm,yshift=0.5cm,xshift=0.9,align=center] (d2) {\large\bf PENALTY METHOD}; 
\end{pgfonlayer} 

\begin{pgfonlayer}{background}
\path (BFGS2.west |- BFGS2.north)+(-0.55,0.24) node (a) {};
\path (stop.east |- stop.south)+(6.25,-0.24) node (b) {};
\path[fill=green!10,rounded corners, draw=black!50, dashed](a) rectangle (b); 
\node [right of=BFGS2, node distance=6cm,yshift=0.5cm,xshift=-0.9cm,align=center] (d2) {\large \bf EXTENSION}; 
\end{pgfonlayer} 

\end{tikzpicture}
